Whombat: An open-source annotation tool for machine learning development in bioacoustics

1. Automated analysis of bioacoustic recordings using machine learning (ML) methods has the potential to greatly scale biodiversity monitoring efforts. The use of ML for high-stakes applications, such as conservation research, demands a data-centric approach with a focus on utilizing carefully annotated and curated evaluation and training data that is relevant and representative. Creating annotated datasets of sound recordings presents a number of challenges, such as managing large collections of recordings with associated metadata, developing flexible annotation tools that can accommodate the diverse range of vocalization profiles of different organisms, and addressing the scarcity of expert annotators. 2. We present Whombat a user-friendly, browser-based interface for managing audio recordings and annotation projects, with several visualization, exploration, and annotation tools. It enables users to quickly annotate, review, and share annotations, as well as visualize and evaluate a set of machine learning predictions on a dataset. The tool facilitates an iterative workflow where user annotations and machine learning predictions feedback to enhance model performance and annotation quality. 3. We demonstrate the flexibility of Whombat by showcasing two distinct use cases: an project aimed at enhancing automated UK bat call identification at the Bat Conservation Trust (BCT), and a collaborative effort among the USDA Forest Service and Oregon State University researchers exploring bioacoustic applications and extending automated avian classification models in the Pacific Northwest, USA. 4. Whombat is a flexible tool that can effectively address the challenges of annotation for bioacoustic research. It can be used for individual and collaborative work, hosted on a shared server or accessed remotely, or run on a personal computer without the need for coding skills.

==> annotation_tool_comparison.csv <==
,,Required Criteria,,,,,,,Evaluation Criteria,,,,,,,,,,,,,
Title,Url,Available to Install or Use,No Coding Skills,Has GUI,Visualize Audio Files,Allows Annotation Creation,Not a Service,Is Annotation Tool,Open Source,Self Hosted,Collaborative Use,Handling Large Datasets,Rich Metadata Display,Search Capabilities,Annotation Exploration,Flexible Spectrogram,Flexible Annotation,Quality Control,Annotator Training,Prediction Evaluation,Integrated ML,Source
acoustic_indices,https://github.com/patriceguyot/Acoustic_Indices,yes,no,no,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Publication
Adobe Audition,https://www.adobe.com/products/audition.html,yes,yes,yes,yes,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
Anabat Insight,https://www.titley-scientific.com/us/anabat-insight.html,yes,yes,yes,yes,partial,yes,yes,no,yes,no,yes,yes,no,yes,yes,no,partial,no,no,yes,User Guide
AnalookW,http://users.lmi.net/corben/Beta/,yes,no,unknown,unknown,unknown,unknown,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
Animal Sound Identifier,https://datadryad.org/stash/dataset/doi:10.5061/dryad.221mq23,yes,no,unknown,unknown,unknown,unknown,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
ANIMAL-SPOT,https://github.com/ChristianBergler/ANIMAL-SPOT,yes,no,no,unknown,unknown,unknown,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Publication
ARBIMON,https://arbimon.rfcx.org,yes,yes,yes,yes,yes,yes,yes,no,no,yes,yes,yes,yes,partial,no,no,no,no,yes,yes,User Guide
ARTWARP,https://soundanalysis.wp.st-andrews.ac.uk,yes,partial,partial,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
Aubio,https://aubio.org/,yes,no,no,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
Audacity,https://www.audacityteam.org/download,yes,yes,yes,yes,yes,yes,yes,yes,yes,no,no,yes,no,no,yes,yes,no,no,no,no,User Guide
Audio Diarization Annotation,https://github.com/smart-audio/audio_diarization_annotation,yes,partial,yes,yes,yes,yes,yes,yes,yes,no,no,no,no,no,no,no,no,no,no,no,Software
audio-annotator,https://github.com/CrowdCurio/audio-annotator,yes,partial,yes,yes,yes,yes,yes,yes,yes,no,no,no,no,no,no,no,no,partial,no,no,Software
AudioClass,https://github.com/glefundes/audio-class,yes,partial,yes,no,yes,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Software
audiomoth-scripts,https://github.com/nwolek/audiomoth-scripts,yes,no,no,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
audioset_soundscape_feats_sethi2019,https://github.com/sarabsethi/audioset_soundscape_feats_sethi2019,yes,no,no,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
AVA,https://autoencoded-vocal-analysis.readthedocs.io/en/latest/index.html,yes,no,no,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
AVGN,https://github.com/timsainb/AVGN,yes,no,no,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
AviaNZ,http://www.avianz.net/index.php,yes,yes,yes,yes,yes,yes,yes,yes,yes,no,yes,no,no,no,yes,yes,no,no,partial,yes,User Guide
Avisoft-SASLab Pro,http://www.avisoft.com/sound-analysis,yes,yes,yes,yes,yes,yes,yes,no,yes,no,no,partial,no,no,yes,no,no,no,no,no,User Guide
Banter,https://github.com/EricArcher/banter,yes,no,no,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
BatClassify,https://bitbucket.org/chrisscott/batclassify/src,yes,yes,yes,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
BatDetect,https://github.com/macaodha/batdetect,yes,no,no,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
BatDetect2_GUI,https://github.com/macaodha/batdetect2_GUI,yes,partial,yes,yes,yes,yes,yes,yes,yes,yes,yes,no,no,no,yes,no,no,no,no,no,Software
BatExplorer,https://www.batlogger.com/en/products/batexplorer,yes,yes,yes,yes,yes,yes,yes,no,yes,no,yes,yes,yes,no,yes,partial,no,no,no,yes,User Guide
Batident,https://ecoobs.com/products/software/batident/,yes,yes,yes,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
BatScope,https://www.wsl.ch/en/services-and-products/software-websites-and-apps/batscope-4.html,yes,yes,yes,yes,partial,yes,yes,no,yes,no,yes,yes,yes,no,yes,no,no,no,partial,yes,User Guide
BatSound,https://batsound.com/product/batsound-demo/,yes,yes,yes,yes,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
bcAdmin,https://ecoobs.com/products/software/bcadmin/,yes,yes,yes,yes,partial,yes,yes,no,yes,no,yes,yes,yes,yes,no,no,no,no,no,yes,User Guide
bcAnalyze,https://ecoobs.com/products/software/bcanalyze/,yes,yes,yes,yes,yes,yes,yes,no,yes,no,yes,no,yes,yes,yes,no,no,no,no,yes,User Guide
BCID,https://batcallid.com/,yes,yes,yes,no,no,yes,no,no,yes,no,partial,partial,partial,partial,partial,no,no,no,no,yes,Web Site
bioacoustics,https://cran.r-project.org/web/packages/bioacoustics/index.html,yes,no,no,yes,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
BirdNET,https://github.com/kahst/BirdNET-Analyzer,yes,partial,yes,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
BirdVoxClassify,https://github.com/BirdVox/birdvoxclassify,yes,no,no,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
BirdVoxDetect,https://github.com/BirdVox/birdvoxdetect,yes,no,no,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
CARACAL,https://github.com/OpenWild/caracal,partial,no,no,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
CASE,https://de.mathworks.com/matlabcentral/fileexchange/88039-case-cluster-analyse-sound-events,yes,no,partial,yes,no,yes,no,,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
Cicada,https://github.com/ShivarajMeti/cicada-audio-annotation-tool,yes,partial,yes,yes,yes,yes,yes,yes,yes,no,yes,no,no,no,no,no,no,no,no,no,Software
CogitoTech,https://www.cogitotech.com/natural-language-processing/audio-annotation/,yes,unknown,unknown,unknown,unknown,no,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
crowsetta,https://github.com/vocalpy/crowsetta,yes,no,no,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
DAS,https://github.com/janclemenslab/das,yes,yes,yes,yes,yes,yes,yes,yes,yes,no,partial,no,no,no,no,partial,no,no,no,partial,User Guide
DeepSqueak,https://github.com/DrCoffey/DeepSqueak,yes,partial,yes,yes,yes,yes,yes,partial,yes,no,no,no,no,no,yes,no,no,no,no,yes,User Guide
DetEdit,https://github.com/MarineBioAcousticsRC/DetEdit,yes,partial,yes,yes,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Publication
Dynitag,https://github.com/dynilib/dynitag,yes,no,yes,yes,yes,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
EchoML,https://github.com/ritazh/EchoML,yes,no,yes,yes,yes,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
ELAN,https://archive.mpi.nl/tla/elan,yes,yes,yes,yes,yes,yes,yes,yes,yes,no,no,yes,no,partial,yes,no,no,no,no,no,User Guide
EMU-SDMS,http://ips-lmu.github.io/EMU.html,yes,no,yes,yes,yes,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
fieldtools,https://github.com/nilomr/fieldtools,yes,no,no,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
gibbonR,https://github.com/DenaJGibbon/gibbonR-package,yes,no,no,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
GlassOFire,http://www.oldbird.org/glassofire.htm,yes,yes,yes,yes,yes,yes,yes,no,yes,no,yes,no,no,no,yes,no,no,no,no,no,Web Site
GoldWave,https://www.goldwave.com,yes,yes,yes,yes,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
GSOC 2021 Audio Annotation Tool,https://github.com/eellak/gsoc2021-audio-annotation-tool,yes,partial,yes,yes,yes,yes,yes,yes,yes,yes,no,no,no,no,no,no,yes,no,no,no,Software
Hachiue,https://github.com/koniwa/hachiue,yes,partial,yes,yes,yes,yes,yes,yes,yes,yes,no,no,no,no,no,no,no,no,no,no,Software
hardRain,https://github.com/Cdevenish/hardRain,yes,no,no,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
HARKBird,https://sites.google.com/view/alcore-suzuki/home/harkbird,yes,yes,yes,yes,yes,yes,yes,yes,yes,no,no,no,no,no,no,no,no,no,no,yes,Software
hybrid-vocal-classifier,https://github.com/vocalpy/hybrid-vocal-classifier,yes,no,no,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
INSTINCT,https://github.com/DanWoodrich/INSTINCT,yes,no,no,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
Ishmael,http://bioacoustics.us/ishmael.html,no,unknown,unknown,unknown,unknown,unknown,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
Kaleidoscope,https://www.wildlifeacoustics.com/products/kaleidoscope-pro,yes,yes,yes,yes,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
KETOS,https://meridian.cs.dal.ca/2015/04/12/ketos,yes,no,no,partial,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
Koe Bioacoustics Software,https://koe.io.ac.nz,yes,partial,yes,yes,yes,yes,yes,yes,partial,yes,yes,no,yes,yes,yes,no,no,no,no,partial,Software
koogu,https://github.com/shyamblast/Koogu/tree/v0.6.5,yes,no,no,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
Label Studio,https://github.com/heartexlabs/label-studio,yes,yes,yes,yes,yes,yes,yes,yes,yes,yes,yes,no,no,no,no,no,yes,no,partial,partial,User Guide
librosa,https://librosa.org/librosa,yes,no,no,partial,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
Luscinia,https://rflachlan.github.io/Luscinia,yes,yes,yes,yes,yes,yes,yes,yes,yes,no,partial,yes,no,partial,yes,partial,no,no,no,no,User Guide
MANTA,https://bitbucket.org/CLO-BRP/manta-wiki/wiki/Home,yes,yes,yes,yes,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
Mechanical Turk,https://www.mturk.com/,yes,,,,,no,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
media-annotator,https://github.com/ruslantau/media-annotator,yes,partial,yes,yes,yes,yes,yes,yes,yes,yes,partial,no,no,no,no,no,no,no,no,partial,Software
Merlin-vision,https://merlinvision.macaulaylibrary.org/en,no,yes,yes,yes,yes,yes,no,no,no,yes,yes,yes,partial,partial,yes,partial,unknown,unknown,unknown,unknown,Web Site
Mice-USVs-segmentation-and-classification,https://github.com/DiogoMPessoa/Mice-USVs-segmentation-and-classification,yes,yes,yes,yes,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
monitoR,https://cran.r-project.org/web/packages/monitoR/index.html,yes,no,no,partial,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
"multimedia-annotator
",https://github.com/dsgou/annotator,no,unknown,unknown,unknown,unknown,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
MUPET,https://github.com/mvansegbroeck/mupet,yes,partial,yes,yes,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
NEAL,https://github.com/gibbona1/neal,yes,partial,yes,yes,yes,yes,yes,yes,yes,partial,yes,no,no,no,yes,no,no,no,no,no,Software
Ocenaudio,https://www.ocenaudio.com,yes,yes,yes,yes,yes,yes,yes,no,yes,no,no,partial,no,no,yes,partial,no,no,no,no,Software
ohun,https://marce10.github.io/ohun/index.html,yes,no,no,partial,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
OpenSoundscape,http://opensoundscape.org,yes,no,no,partial,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
PAMguard,https://www.pamguard.org,yes,partial,yes,yes,yes,yes,yes,yes,yes,no,no,no,no,no,yes,no,no,no,no,yes,User Guide
PAMpal,https://github.com/TaikiSan21/PAMpal,yes,no,no,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
Parselmouth,https://github.com/YannickJadoul/Parselmouth,yes,no,no,partial,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
Praat,https://www.fon.hum.uva.nl/praat,yes,yes,yes,yes,yes,yes,yes,yes,yes,no,no,no,no,no,yes,partial,no,no,no,no,User Guide
prinia-project,https://github.com/shivChitinous/prinia-project,partial,no,no,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,,unknown,unknown,unknown,Software
Pyrenote,https://github.com/UCSD-E4E/Pyrenote,partial,yes,yes,yes,yes,yes,yes,yes,yes,yes,yes,no,no,no,no,no,no,no,no,no,Publication
Python Audio Spectrogram Explorer (PASE),https://github.com/sebastianmenze/Python-Audio-Spectrogram-Explorer,partial,partial,yes,yes,yes,yes,yes,yes,yes,no,no,no,no,no,yes,partial,no,no,no,no,Web Site
Raven Lite,https://ravensoundsoftware.com/software/raven-lite,yes,yes,yes,yes,yes,yes,yes,no,yes,no,no,no,no,no,partial,no,no,no,no,no,User Guide
Raven Pro,https://ravensoundsoftware.com/software/raven-pro,yes,yes,yes,yes,yes,yes,yes,no,yes,no,no,no,no,no,yes,no,no,no,no,partial,User Guide
Reaper,https://www.reaper.fm,yes,yes,yes,yes,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
scikit-maad,https://github.com/scikit-maad/scikit-maad,yes,no,no,partial,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
scipy.signal,https://docs.scipy.org/doc/scipy/reference/signal.html,yes,no,no,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
SDEer,http://dx.doi.org/10.6084/m9.figshare.3792780,yes,no,yes,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Publication
seewave,https://cran.r-project.org/web/packages/seewave/index.html,yes,no,no,partial,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
Seshat,https://github.com/bootphon/seshat,partial,partial,yes,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Publication
Sigma-ai,https://sigma.ai/fundamentals-audio-annotation-services/,yes,unknown,unknown,unknown,unknown,no,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
Song Scope,https://www.wildlifeacoustics.com/images/documentation/Song-Scope-Users-Manual.pdf,no,yes,yes,yes,yes,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
SongExplorer,https://github.com/JaneliaSciComp/SongExplorer,partial,partial,yes,yes,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
SonicVisualizer,https://www.sonicvisualiser.org,yes,yes,yes,yes,yes,yes,yes,yes,yes,no,no,no,no,no,yes,yes,no,no,no,no,Software
SonoBat,https://sonobat.com,yes,yes,yes,yes,partial,yes,yes,no,yes,no,partial,yes,no,partial,yes,no,partial,no,no,yes,Web Site
SonoChiro,https://sonochiro.biotope.fr/en/,yes,yes,yes,yes,partial,yes,yes,no,yes,no,yes,no,no,yes,yes,no,yes,no,partial,yes,User Guide
Sound Analysis Pro,http://soundanalysispro.com/,partial,yes,yes,yes,yes,yes,yes,yes,yes,no,partial,no,no,yes,yes,no,no,no,no,partial,User Guide
Sound Finder,https://doi.org/10.1080/09524622.2013.827588,yes,no,no,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Publication
Soundata,https://soundata.readthedocs.io/en/latest,yes,no,no,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
soundClass,https://github.com/bmsasilva/soundClass,yes,partial,yes,yes,yes,yes,yes,yes,yes,no,yes,no,no,no,yes,no,no,no,no,partial,Publication
soundecology,https://cran.r-project.org/web/packages/soundecology/vignettes/intro.html,yes,no,no,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
SoundRuler,http://soundruler.sourceforge.net/main/,partial,yes,yes,yes,yes,yes,yes,yes,yes,no,no,no,no,no,yes,no,no,no,no,no,User Guide
SoundSort,https://github.com/macster110/aipam,yes,partial,yes,yes,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
Sox-o-matic,https://www.birds.cornell.edu/ccb/sox-o-matic,yes,yes,yes,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
specky,https://github.com/rhine3/specky,yes,yes,yes,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
Spek,http://spek.cc/,partial,yes,yes,yes,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
Super Annotate,https://www.superannotate.com/annotation-tool,yes,yes,yes,yes,yes,yes,yes,no,no,yes,yes,yes,yes,no,no,no,yes,no,no,partial,User Guide
Syrinx-PC,http://www.syrinxpc.com/,no,unknown,unknown,unknown,unknown,unknown,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
Tadarida,"https://github.com/YvesBas/Tadarida-L

https://github.com/YvesBas/Tadarida-D

https://github.com/YvesBas/Tadarida-C",yes,yes,yes,yes,partial,yes,yes,yes,yes,no,yes,no,yes,no,no,no,no,no,no,partial,User Guide
Triton,https://www.cetus.ucsd.edu/technologies_triton.html,yes,yes,yes,yes,yes,yes,yes,yes,yes,no,yes,no,no,no,no,no,no,no,no,no,Web Site
tweetynet,https://github.com/yardencsGitHub/tweetynet,yes,no,no,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
Universal Data Tool,https://docs.universaldatatool.com/building-and-labeling-datasets/audio-transcription,yes,yes,yes,no,yes,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
USVSEG,https://github.com/rtachi-lab/usvseg,yes,yes,yes,yes,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
vak,https://github.com/vocalpy/vak,yes,no,no,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
Vesper,https://github.com/HaroldMills/Vesper,partial,partial,yes,yes,yes,yes,yes,yes,yes,yes,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Software
VIA,https://github.com/ox-vgg/via,yes,yes,yes,partial,yes,yes,yes,yes,yes,no,yes,no,partial,no,no,no,no,no,no,no,Web Site
vocalmat,https://www.dietrich-lab.org/vocalmat,yes,no,no,yes,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
warbleR,https://cran.r-project.org/web/packages/warbleR/index.html,yes,no,no,yes,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
WavePad,https://www.nch.com.au/wavepad/index.html,yes,yes,yes,yes,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,Web Site
Wavesurfer,https://wavesurfer-js.org/,yes,no,yes,yes,yes,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
WebAnno,https://webanno.github.io/webanno/,yes,yes,yes,no,no,yes,no,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,unknown,User Guide
WildTrax,https://www.wildtrax.ca/home,yes,yes,yes,yes,yes,yes,yes,no,no,yes,yes,no,yes,yes,no,no,yes,no,no,yes,User Guide
Zooniverse,https://www.zooniverse.org/,yes,yes,yes,yes,yes,yes,yes,no,no,yes,yes,no,no,no,no,yes,partial,partial,no,no,Web Site
